A Unified AI Framework for Rapid and Accurate Waveform Generation of Compact Binary Coalescences

The astrophysical discovery potential of future gravitational wave detectors will hinge on accurate and rapid waveform generation. Third generation detectors are expected to observe many long duration compact binary coalescence signals that can probe binary formation and evolution as well as the nature of matter under extreme conditions. We develop a unified framework that combines physical modeling with deep learning. The framework uses an analytic residual spectral representation, shared learning, and decoders for each binary type. It generates waveforms for binary black holes, binary neutron stars, and neutron star black hole binaries, providing a single unified generator for all compact binary coalescences. The generated waveforms include the physical effects described by each reference model, such as spin precession, higher order modes, matter effects, and postmerger radiation for binary neutron stars. The waveforms span hundreds to thousands of cycles, with mean mismatches ranging from $5.89\times10^{-4}$ to $5.34\times10^{-2}$ relative to the reference waveforms. Batch generation achieves a maximum speedup of about 1800 over reference waveform generation.

==> figures/editable_concept/BBH_inspiral.dat <==
0.001864346591 -0.1556112304
0.004083806818 -0.08082009616
0.006303267045 -0.005411943155
0.008522727273 0.06995569892
0.0107421875 0.144629963
0.01296164773 0.2179539483
0.01518110795 0.2892933389
0.01740056818 0.3580360172
0.01962002841 0.423581863
0.02183948864 0.4853684607
0.02405894886 0.542871187
0.02627840909 0.5955913946
0.02849786932 0.643080803
0.03071732955 0.6849415326
0.03293678977 0.7208123712
0.03515625 0.7503917582
0.03737571023 0.7734376696
0.03959517045 0.7897516213
0.04181463068 0.7991998826
0.04403409091 0.8017132522
0.04625355114 0.7972689075
0.04847301136 0.7859096293
0.05069247159 0.7677433033
0.05291193182 0.7429227019
0.05513139205 0.7116628171
0.05735085227 0.6742401695
0.0595703125 0.6309705834
0.06178977273 0.5822246384
0.06400923295 0.5284269641
0.06622869318 0.470032293
0.06844815341 0.4075391968
0.07066761364 0.3414895321
0.07288707386 0.2724429831
0.07510653409 0.2009893192
0.07732599432 0.1277483909
0.07954545455 0.05334350767
0.08176491477 -0.02158767149
0.083984375 -0.09639230698
0.08620383523 -0.1704296266
0.08842329545 -0.2430610525
0.09064275568 -0.3136483196
0.09286221591 -0.3815810256
0.09508167614 -0.4462673705
0.09730113636 -0.5071307774
0.09952059659 -0.5636373834
0.1017400568 -0.6152871834
0.103959517 -0.6616087917
0.1061789773 -0.7021863957
0.1083984375 -0.7366510153
0.1106178977 -0.764673154
0.112837358 -0.7859888772
0.1150568182 -0.8003909311
0.1172762784 -0.8077189848
0.1194957386 -0.8078844903
0.1217151989 -0.8008615271
0.1239346591 -0.7866745152
0.1261541193 -0.7654215729
0.1283735795 -0.7372648981
0.1305930398 -0.7024158811
0.1328125 -0.6611568971
0.1350319602 -0.6138312104
0.1372514205 -0.5608254102
0.1394708807 -0.5025895582
0.1416903409 -0.4396267723
0.1439098011 -0.3724731516
0.1461292614 -0.3017163007
0.1483487216 -0.2279847345
0.1505681818 -0.1519255266
0.152787642 -0.07422143166
0.1550071023 0.004419522642
0.1572265625 0.0832883359
0.1594460227 0.1616591315
0.161665483 0.2387989618
0.1638849432 0.3139934659
0.1661044034 0.3865317784
0.1683238636 0.4557153896
0.1705433239 0.520884666
0.1727627841 0.5814039384
0.1749822443 0.6366687538
0.1772017045 0.6861328186
0.1794211648 0.7292928869
0.181640625 0.7656936468
0.1838600852 0.7949543008
0.1860795455 0.8167528805
0.1882990057 0.8308283476
0.1905184659 0.8370061087
0.1927379261 0.8351811399
0.1949573864 0.8253168621
0.1971768466 0.8074692163
0.1993963068 0.7817682425
0.201615767 0.7484132626
0.2038352273 0.7076951322
0.2060546875 0.6599761791
0.2082741477 0.6056816031
0.210493608 0.5453197574
0.2127130682 0.4794604364
0.2149325284 0.4087225692
0.2171519886 0.3337927538
0.2193714489 0.2554023138
0.2215909091 0.1743115578
0.2238103693 0.09132684977
0.2260298295 0.00727715033
0.2282492898 -0.07700436184
0.23046875 -0.1606641317
0.2326882102 -0.2428515308
0.2349076705 -0.3227389511
0.2371271307 -0.3995055717
0.2393465909 -0.4723595672
0.2415660511 -0.5405591038
0.2437855114 -0.6033951315
0.2460049716 -0.6602113556
0.2482244318 -0.7104251546
0.250443892 -0.7535086627
0.2526633523 -0.7890056375
0.2548828125 -0.8165514121
0.2571022727 -0.8358515454
0.259321733 -0.8466948998
0.2615411932 -0.8489721182
0.2637606534 -0.8426514917
0.2659801136 -0.8277877665
0.2681995739 -0.8045388009
0.2704190341 -0.7731386969
0.2726384943 -0.7339023949
0.2748579545 -0.6872404857
0.2770774148 -0.6336297653
0.279296875 -0.5736139703
0.2815163352 -0.5078172644
0.2837357955 -0.4369127527
0.2859552557 -0.3616197819
0.2881747159 -0.2827167379
0.2903941761 -0.2010084482
0.2926136364 -0.1173208035
0.2948330966 -0.03251354061
0.2970525568 0.05255259922
0.299272017 0.1370230313
0.3014914773 0.220035667
0.3037109375 0.3007530858
0.3059303977 0.3783707848
0.308149858 0.4521019022
0.3103693182 0.521207695
0.3125887784 0.5850060818
0.3148082386 0.6428543082
0.3170276989 0.6941771279
0.3192471591 0.7384748617
0.3214666193 0.7753034058
0.3236860795 0.8042997976
0.3259055398 0.8251895549
0.328125 0.8377635416
0.3303444602 0.8419004162
0.3325639205 0.8375732708
0.3347833807 0.8248234564
0.3370028409 0.803779585
0.3392223011 0.7746633018
0.3414417614 0.7377603543
0.3436612216 0.6934363462
0.3458806818 0.6421416979
0.348100142 0.5843801249
0.3503196023 0.5207214191
0.3525390625 0.4518060325
0.3547585227 0.3783114033
0.356977983 0.3009620155
0.3591974432 0.220534016
0.3614169034 0.1378200501
0.3636363636 0.05363714408
0.3658558239 -0.03116820632
0.3680752841 -0.1157561724
0.3702947443 -0.1992872727
0.3725142045 -0.2809160595
0.3747336648 -0.3598276056
0.376953125 -0.4352323619
0.3791725852 -0.5063579431
0.3813920455 -0.5724850622
0.3836115057 -0.6329430673
0.3858309659 -0.6870994331
0.3880504261 -0.7343944007
0.3902698864 -0.774336495
0.3924893466 -0.8064892465
0.3947088068 -0.8305040722
0.396928267 -0.8461152957
0.3991477273 -0.8531235551
0.4013671875 -0.8514264205
0.4035866477 -0.84101267
0.405806108 -0.8219421147
0.4080255682 -0.7943735226
0.4102450284 -0.7585579255
0.4124644886 -0.7148147804
0.4146839489 -0.6635570595
0.4169034091 -0.6052835423
0.4191228693 -0.540551298
0.4213423295 -0.4699979476
0.4235617898 -0.3943331993
0.42578125 -0.3143079225
0.4280007102 -0.2307336902
0.4302201705 -0.1444739235
0.4324396307 -0.0564101038
0.4346590909 0.03254097538
0.4368785511 0.1214359434
0.4390980114 0.2093408793
0.4413174716 0.2953157235
0.4435369318 0.3784220739
0.445756392 0.4577606361
0.4479758523 0.5324566631
0.4501953125 0.6016659028
0.4524147727 0.6646123531
0.454634233 0.7205738968
0.4568536932 0.7688856185
0.4590731534 0.8089768291
0.4612926136 0.8403558284
0.4635120739 0.8626096424
0.4657315341 0.8754394944
0.4679509943 0.8786438418
0.4701704545 0.8721134768
0.4723899148 0.8558645848
0.474609375 0.8300195726
0.4768288352 0.7947968399
0.4790482955 0.7505406129
0.4812677557 0.6976992041
0.4834872159 0.636809261
0.4857066761 0.5685220647
0.4879261364 0.4935791056
0.4901455966 0.4127908866
0.4923650568 0.3270599332
0.494584517 0.2373541894
0.4968039773 0.144680869
0.4990234375 0.05010675706
0.5012428977 -0.0452695178
0.503462358 -0.14034744
0.5056818182 -0.2340060444
0.5079012784 -0.3251314978
0.5101207386 -0.4126492784
0.5123401989 -0.4955058054
0.5145596591 -0.5726943472
0.5167791193 -0.6432878416
0.5189985795 -0.7064189919
0.5212180398 -0.7613026738
0.5234375 -0.8072678514
0.5256569602 -0.8437347295
0.5278764205 -0.8702319797
0.5300958807 -0.8864262616
0.5323153409 -0.8920953885
0.5345348011 -0.8871392984
0.5367542614 -0.871606145
0.5389737216 -0.8456608218
0.5411931818 -0.8095892217
0.543412642 -0.7638206564
0.5456321023 -0.7088917598
0.5478515625 -0.6454441076
0.5500710227 -0.5742433517
0.552290483 -0.4961393148
0.5545099432 -0.4120577353
0.5567294034 -0.3230169844
0.5589488636 -0.2300856488
0.5611683239 -0.1343697866
0.5633877841 -0.03702859078
0.5656072443 0.06076898585
0.5678267045 0.1578598778
0.5700461648 0.2530706265
0.572265625 0.3452599386
0.5744850852 0.4333356983
0.5767045455 0.5162365344
0.5789240057 0.5929717574
0.5811434659 0.662638203
0.5833629261 0.7243984762
0.5855823864 0.7775169448
0.5878018466 0.821375089
0.5900213068 0.8554454125
0.592240767 0.8793226788
0.5944602273 0.8927370314
0.5966796875 0.8955228367
0.5988991477 0.8876446289
0.601118608 0.8692079049
0.6033380682 0.8404227775
0.6055575284 0.8016243097
0.6077769886 0.7532811792
0.6099964489 0.6959546709
0.6122159091 0.6303135968
0.6144353693 0.5571411561
0.6166548295 0.4772900756
0.6188742898 0.3916928972
0.62109375 0.3013677581
0.6233132102 0.2073705538
0.6255326705 0.1108015565
0.6277521307 0.01281125347
0.6299715909 -0.08544934424
0.6321910511 -0.182824816
0.6344105114 -0.278148189
0.6366299716 -0.3702910208
0.6388494318 -0.4581612015
0.641068892 -0.5406934426
0.6432883523 -0.6168982703
0.6455078125 -0.6858602367
0.6477272727 -0.7467250546
0.649946733 -0.7987463251
0.6521661932 -0.841282917
0.6543856534 -0.8737816637
0.6566051136 -0.8958209017
0.6588245739 -0.9071061481
0.6610440341 -0.9074473759
0.6632634943 -0.8967985305
0.6654829545 -0.8752510828
0.6677024148 -0.8430053322
0.669921875 -0.8004052053
0.6721413352 -0.7479294621
0.6743607955 -0.6861569836
0.6765802557 -0.6157966076
0.6787997159 -0.5376760177
0.6810191761 -0.4527013271
0.6832386364 -0.3618822371
0.6854580966 -0.2663190883
0.6876775568 -0.167157365
0.689897017 -0.06560885397
0.6921164773 0.03706216165
0.6943359375 0.1395884179
0.6965553977 0.2406815381
0.698774858 0.3390453353
0.7009943182 0.4334277945
0.7032137784 0.5226046283
0.7054332386 0.6053905762
0.7076526989 0.6806921035
0.7098721591 0.7474909697
0.7120916193 0.8048517809
0.7143110795 0.8519736023
0.7165305398 0.8881717928
0.71875 0.9128799342
0.7209694602 0.9256986028
0.7231889205 0.9263739468
0.7254083807 0.9147922657
0.7276278409 0.8910242914
0.7298473011 0.855299364
0.7320667614 0.8079914526
0.7342862216 0.7496577048
0.7365056818 0.681007554
0.738725142 0.6028797442
0.7409446023 0.5162746844
0.7431640625 0.4223184431
0.7453835227 0.3222311123
0.747602983 0.2173535284
0.7498224432 0.1091070791
0.7520419034 -0.001045432587
0.7542613636 -0.11157717
0.7564808239 -0.2209396142
0.7587002841 -0.3276071255
0.7609197443 -0.4300561488
0.7631392045 -0.5268068284
0.7653586648 -0.6164700649
0.767578125 -0.6977257141
0.7697975852 -0.7693601321
0.7720170455 -0.8303123433
0.7742365057 -0.8796482509
0.7764559659 -0.9165910062
0.7786754261 -0.940563111
0.7808948864 -0.9511538524
0.7831143466 -0.9481399545
0.7853338068 -0.9315213255
0.787553267 -0.9014798281
0.7897727273 -0.8583886695
0.7919921875 -0.80284081
0.7942116477 -0.7355985931
0.796431108 -0.6575916531
0.7986505682 -0.5699384073
0.8008700284 -0.4738876516
0.8030894886 -0.3708062968
0.8053089489 -0.2621957583
0.8075284091 -0.1496279904
0.8097478693 -0.03472560611
0.8119673295 0.08082402371
0.8141867898 0.1953349603
0.81640625 0.307146805
0.8186257102 0.4146094452
0.8208451705 0.5161477972
0.8230646307 0.6102866284
0.8252840909 0.695630691
0.8275035511 0.7709245271
0.8297230114 0.8350749377
0.8319424716 0.8871236469
0.8341619318 0.9262993181
0.836381392 0.9520353867
0.8386008523 0.9639333841
0.8408203125 0.961805352
0.8430397727 0.9456858447
0.845259233 0.9157852509
0.8474786932 0.8725219699
0.8496981534 0.816528392
0.8519176136 0.748594612
0.8541370739 0.6696909115
0.8563565341 0.5809686094
0.8585759943 0.4836954815
0.8607954545 0.3792700274
0.8630149148 0.269218997
0.865234375 0.155126561
0.8674538352 0.03864253398
0.8696732955 -0.07852085648
0.8718927557 -0.194663421
0.8741122159 -0.308092411
0.8763316761 -0.4171237031
0.8785511364 -0.5201569014
0.8807705966 -0.6156717529
0.8829900568 -0.7022244442
0.885209517 -0.7785203329
0.8874289773 -0.8434088436
0.8896484375 -0.8958723353
0.8918678977 -0.9350937149
0.894087358 -0.9604475537
0.8963068182 -0.9714794449
0.8985262784 -0.9679663169
0.9007457386 -0.9499020678
0.9029651989 -0.9174660738
0.9051846591 -0.8710748966
0.9074041193 -0.8113615009
0.9096235795 -0.7391322888
0.9118430398 -0.6554097915
0.9140625 -0.5614055405
0.9162819602 -0.4584659648
0.9185014205 -0.3481066626
0.9207208807 -0.2319800735
0.9229403409 -0.1118115838
0.9251598011 0.01057306055
0.9273792614 0.1332830185
0.9295987216 0.2544335281
0.9318181818 0.3721228211
0.934037642 0.4844672797
0.9362571023 0.5896766595
0.9384765625 0.6860320958
0.9406960227 0.7719173845
0.942915483 0.845894327
0.9451349432 0.9066781182
0.9473544034 0.9531607247
0.9495738636 0.9844822607
0.9517933239 1
0.9540127841 0.9992999979
0.9562322443 0.9822607309
0.9584517045 0.9490124583
0.9606711648 0.899933981
0.962890625 0.8357058217
0.9651100852 0.7572578626
0.9673295455 0.6657494189
0.9695490057 0.5626106725
0.9717684659 0.449478168
0.9739879261 0.3281582411
0.9762073864 0.2006574657
0.9784268466 0.06910777735
0.9806463068 -0.06428449991
0.982865767 -0.1972161517
0.9850852273 -0.3273680931
0.9873046875 -0.4524660411
0.9895241477 -0.5702607822
0.991743608 -0.678609287
0.9939630682 -0.775538726
0.9961825284 -0.8592227773
0.9984019886 -0.9280554273


==> figures/editable_concept/BBH_merger.dat <==
0.005825109649 0.150092145
0.01439144737 0.0420663329
0.02295778509 -0.06888546625
0.03152412281 -0.1788073633
0.04009046053 -0.2836180711
0.04865679825 -0.379241232
0.05722313596 -0.4618501177
0.06578947368 -0.5279558914
0.0743558114 -0.5745386565
0.08292214912 -0.5992852134
0.09148848684 -0.6006465912
0.1000548246 -0.5779140702
0.1086211623 -0.5313956092
0.1171875 -0.4623860941
0.1257538377 -0.3731294917
0.1343201754 -0.2668816961
0.1428865132 -0.1477546655
0.1514528509 -0.02054037399
0.1600191886 0.1093501317
0.1685855263 0.2361670449
0.177151864 0.3541202159
0.1857182018 0.4575241422
0.1942845395 0.5411352601
0.2028508772 0.600484363
0.2114172149 0.6320066393
0.2199835526 0.633333476
0.2285498904 0.6035483582
0.2371162281 0.5431758666
0.2456825658 0.4542979804
0.2542489035 0.3406203778
0.2628152412 0.2072331879
0.2713815789 0.06049091369
0.2799479167 -0.09215163686
0.2885142544 -0.2426320447
0.2970805921 -0.3826267581
0.3056469298 -0.5038765227
0.3142132675 -0.5988137051
0.3227796053 -0.6609913702
0.331345943 -0.685408541
0.3399122807 -0.6690822655
0.3484786184 -0.6113342148
0.3570449561 -0.5138751193
0.3656112939 -0.3810896591
0.3741776316 -0.2199532541
0.3827439693 -0.03965666503
0.391310307 0.1485749462
0.3998766447 0.3320591791
0.4084429825 0.4975587992
0.4170093202 0.6319231567
0.4255756579 0.7230749646
0.4341419956 0.7612554521
0.4427083333 0.7398091302
0.4512746711 0.6561500648
0.4598410088 0.5128204037
0.4684073465 0.3177527221
0.4769736842 0.08443384503
0.4855400219 -0.1680757937
0.4941063596 -0.4163269452
0.5026726974 -0.6340474405
0.5112390351 -0.7939895685
0.5198053728 -0.8712328321
0.5283717105 -0.8468030317
0.5369380482 -0.7111231966
0.545504386 -0.4684111876
0.5540707237 -0.1401290008
0.5626370614 0.2338928775
0.5712033991 0.5958451306
0.5797697368 0.875024802
0.5883360746 1
0.5969024123 0.9155460279
0.60546875 0.6056336539
0.6140350877 0.1189053667
0.6226014254 -0.4226974899
0.6311677632 -0.847130622
0.6397341009 -0.9872258021
0.6483004386 -0.7619955661
0.6568667763 -0.2497532545
0.665433114 0.3191141389
0.6739994518 0.6800091805
0.6825657895 0.6871936611
0.6911321272 0.3873713143
0.6996984649 -0.02927475101
0.7082648026 -0.3486213009
0.7168311404 -0.4393372838
0.7253974781 -0.2989341579
0.7339638158 -0.03629421327
0.7425301535 0.1937681029
0.7510964912 0.2756303839
0.7596628289 0.1922953297
0.7682291667 0.02272955058
0.7767955044 -0.1187007371
0.7853618421 -0.1577036054
0.7939281798 -0.09829207681
0.8024945175 -0.001544159998
0.8110608553 0.06827595425
0.819627193 0.08288689744
0.8281935307 0.05259461788
0.8367598684 0.005816425997
0.8453262061 -0.03107253345
0.8538925439 -0.04336955208
0.8624588816 -0.03035246178
0.8710252193 -0.003508849631
0.879591557 0.02027677115
0.8881578947 0.02851054104
0.8967242325 0.01965678703
0.9052905702 0.002433935522
0.9138569079 -0.0112452542
0.9224232456 -0.01443029859
0.9309895833 -0.008269821616
0.9395559211 0.001040144173
0.9481222588 0.007499849652
0.9566885965 0.008655357873
0.9652549342 0.005604043331
0.9738212719 0.0009808115565
0.9823876096 -0.002709021482
0.9909539474 -0.003899238043
0.9995202851 -0.00251060544


==> figures/editable_concept/BNS_inspiral.dat <==
6.781684028e-05 -0.7932109784
0.001763237847 -0.7646008444
0.003458658854 -0.7300739695
0.005154079861 -0.6898886883
0.006849500868 -0.6443465913
0.008544921875 -0.5937934648
0.01024034288 -0.5386113649
0.01193576389 -0.4792226759
0.0136311849 -0.4160793933
0.0153266059 -0.3496669394
0.01702202691 -0.2804945178
0.01871744792 -0.2090951695
0.02041286892 -0.1360203
0.02210828993 -0.0618341105
0.02380371094 0.01288686388
0.02549913194 0.08756417043
0.02719455295 0.1616146816
0.02888997396 0.234462757
0.03058539497 0.3055377417
0.03228081597 0.3742839233
0.03397623698 0.4401616501
0.03567165799 0.5026521876
0.03736707899 0.5612639614
0.0390625 0.6155318604
0.04075792101 0.665027426
0.04245334201 0.7093547634
0.04414876302 0.7481613335
0.04584418403 0.7811341192
0.04753960503 0.8080071178
0.04923502604 0.8285610271
0.05093044705 0.8426248759
0.05262586806 0.8500804342
0.05432128906 0.8508580079
0.05601671007 0.8449440716
0.05771213108 0.8323738069
0.05940755208 0.8132384687
0.06110297309 0.7876785031
0.0627983941 0.7558868911
0.0644938151 0.7181060199
0.06618923611 0.6746248572
0.06788465712 0.6257805047
0.06958007812 0.5719497559
0.07127549913 0.513553558
0.07297092014 0.4510459643
0.07466634115 0.3849179361
0.07636176215 0.3156876957
0.07805718316 0.2439003207
0.07975260417 0.1701225486
0.08144802517 0.09493645816
0.08314344618 0.01893934686
0.08483886719 -0.05726744525
0.08653428819 -0.1330756531
0.0882297092 -0.2078827564
0.08992513021 -0.2810897577
0.09162055122 -0.3521112767
0.09331597222 -0.4203773581
0.09501139323 -0.4853381734
0.09670681424 -0.546471174
0.09840223524 -0.6032801785
0.1000976562 -0.6553063948
0.1017930773 -0.7021243179
0.1034884983 -0.7433530135
0.1051839193 -0.7786526295
0.1068793403 -0.8077319355
0.1085747613 -0.8303486777
0.1102701823 -0.8463109141
0.1119656033 -0.8554822031
0.1136610243 -0.8577770134
0.1153564453 -0.8531689533
0.1170518663 -0.8416831087
0.1187472873 -0.8234035957
0.1204427083 -0.7984668203
0.1221381293 -0.7670645444
0.1238335503 -0.7294411995
0.1255289714 -0.6858904685
0.1272243924 -0.6367573591
0.1289198134 -0.5824291301
0.1306152344 -0.5233400593
0.1323106554 -0.4599599914
0.1340060764 -0.3927980147
0.1357014974 -0.3223927624
0.1373969184 -0.2493114202
0.1390923394 -0.1741447552
0.1407877604 -0.09749992407
0.1424831814 -0.02000061476
0.1441786024 0.0577249907
0.1458740234 0.1350413039
0.1475694444 0.2113185673
0.1492648655 0.2859310066
0.1509602865 0.3582670691
0.1526557075 0.4277319813
0.1543511285 0.4937522533
0.1560465495 0.555783736
0.1577419705 0.613310414
0.1594373915 0.6658561784
0.1611328125 0.7129806115
0.1628282335 0.7542906172
0.1645236545 0.7894371716
0.1662190755 0.8181227301
0.1679144965 0.8401021433
0.1696099175 0.8551835176
0.1713053385 0.8632340635
0.1730007595 0.864174962
0.1746961806 0.8579900452
0.1763916016 0.8447177958
0.1780870226 0.8244589001
0.1797824436 0.7973695078
0.1814778646 0.7636637923
0.1831732856 0.7236115334
0.1848687066 0.6775338475
0.1865641276 0.6258055612
0.1882595486 0.5688452433
0.1899549696 0.5071200225
0.1916503906 0.4411334988
0.1933458116 0.3714290386
0.1950412326 0.2985798555
0.1967366536 0.2231872234
0.1984320747 0.1458756396
0.2001274957 0.067284645
0.2018229167 -0.01193078797
0.2035183377 -0.09111315823
0.2052137587 -0.1695994615
0.2069091797 -0.2467349095
0.2086046007 -0.3218714012
0.2103000217 -0.3943777757
0.2119954427 -0.4636430633
0.2136908637 -0.5290806673
0.2153862847 -0.5901372762
0.2170817057 -0.6462912732
0.2187771267 -0.6970652019
0.2204725477 -0.7420213864
0.2221679688 -0.7807738175
0.2238633898 -0.8129850941
0.2255588108 -0.8383735552
0.2272542318 -0.8567146633
0.2289496528 -0.8678411896
0.2306450738 -0.8716495511
0.2323404948 -0.8680938895
0.2340359158 -0.857194952
0.2357313368 -0.8390314977
0.2374267578 -0.8137475511
0.2391221788 -0.7815454332
0.2408175998 -0.7426875236
0.2425130208 -0.6974939271
0.2442084418 -0.646337119
0.2459038628 -0.5896444771
0.2475992839 -0.5278872661
0.2492947049 -0.4615853805
0.2509901259 -0.3912945311
0.2526855469 -0.3176090211
0.2543809679 -0.2411515322
0.2560763889 -0.1625703725
0.2577718099 -0.08253466654
0.2594672309 -0.00172498556
0.2611626519 0.07916618096
0.2628580729 0.1594483951
0.2645534939 0.2384304306
0.2662489149 0.3154346231
0.2679443359 0.3897958317
0.2696397569 0.4608717539
0.271335178 0.5280469414
0.273030599 0.5907365797
0.27472602 0.6483961706
0.276421441 0.7005193566
0.278116862 0.7466508339
0.279812283 0.7863815204
0.281507704 0.8193603332
0.283203125 0.8452910006
0.284898546 0.8639385133
0.286593967 0.8751306676
0.288289388 0.8787572051
0.289984809 0.874776364
0.29168023 0.8632078834
0.293375651 0.8441418356
0.295071072 0.8177292293
0.2967664931 0.7841887209
0.2984619141 0.7437992399
0.3001573351 0.6969006873
0.3018527561 0.6438914931
0.3035481771 0.5852218824
0.3052435981 0.5213963174
0.3069390191 0.4529611364
0.3086344401 0.3805089266
0.3103298611 0.3046647239
0.3120252821 0.2260879775
0.3137207031 0.1454618607
0.3154161241 0.06348933654
0.3171115451 -0.01911169808
0.3188069661 -0.101619057
0.3205023872 -0.1833056745
0.3221978082 -0.2634545757
0.3238932292 -0.3413560575
0.3255886502 -0.4163224834
0.3272840712 -0.4876875841
0.3289794922 -0.5548165925
0.3306749132 -0.6171108726
0.3323703342 -0.6740110666
0.3340657552 -0.7250074079
0.3357611762 -0.7696367844
0.3374565972 -0.8074959557
0.3391520182 -0.8382361379
0.3408474392 -0.8615744975
0.3425428602 -0.8772906997
0.3442382812 -0.8852324329
0.3459337023 -0.8853169136
0.3476291233 -0.8775286479
0.3493245443 -0.861925884
0.3510199653 -0.8386321333
0.3527153863 -0.807844523
0.3544108073 -0.7698231508
0.3561062283 -0.7248967461
0.3578016493 -0.6734544604
0.3594970703 -0.6159450032
0.3611924913 -0.5528737188
0.3628879123 -0.4847940714
0.3645833333 -0.4123097169
0.3662787543 -0.3360605442
0.3679741753 -0.2567264982
0.3696695964 -0.175012698
0.3713650174 -0.09165049638
0.3730604384 -0.00738634113
0.3747558594 0.07702337422
0.3764512804 0.1608171313
0.3781467014 0.2432401942
0.3798421224 0.3235438227
0.3815375434 0.4010011943
0.3832329644 0.4749045531
0.3849283854 0.5445803533
0.3866238064 0.6093888473
0.3883192274 0.6687338768
0.3900146484 0.722068004
0.3917100694 0.7688947721
0.3934054905 0.8087794134
0.3951009115 0.8413447928
0.3967963325 0.8662845288
0.3984917535 0.8833565406
0.4001871745 0.8923937018
0.4018825955 0.8932996012
0.4035780165 0.8860524986
0.4052734375 0.8707062388
0.4069688585 0.8473860055
0.4086642795 0.8162941507
0.4103597005 0.7776997093
0.4120551215 0.7319458208
0.4137505425 0.6794374737
0.4154459635 0.6206457684
0.4171413845 0.5560986662
0.4188368056 0.4863783163
0.4205322266 0.4121175475
0.4222276476 0.3339894027
0.4239230686 0.2527087574
0.4256184896 0.1690166401
0.4273139106 0.08368338142
0.4290093316 -0.002507450126
0.4307047526 -0.08875906528
0.4324001736 -0.1742731214
0.4340955946 -0.258256249
0.4357910156 -0.3399248625
0.4374864366 -0.4185183879
0.4391818576 -0.493298195
0.4408772786 -0.5635643264
0.4425726997 -0.6286523675
0.4442681207 -0.6879485404
0.4459635417 -0.7408891451
0.4476589627 -0.7869693798
0.4493543837 -0.8257483709
0.4510498047 -0.8568497879
0.4527452257 -0.8799722413
0.4544406467 -0.8948833454
0.4561360677 -0.9014320308
0.4578314887 -0.8995404075
0.4595269097 -0.8892129464
0.4612223307 -0.8705309752
0.4629177517 -0.8436545629
0.4646131727 -0.808822514
0.4663085938 -0.7663457369
0.4680040148 -0.7166121854
0.4696994358 -0.6600740652
0.4713948568 -0.5972540319
0.4730902778 -0.5287310337
0.4747856988 -0.4551427997
0.4764811198 -0.3771752267
0.4781765408 -0.2955574564
0.4798719618 -0.2110574411
0.4815673828 -0.1244691143
0.4832628038 -0.0366132596
0.4849582248 0.05168014899
0.4866536458 0.1395696252
0.4883490668 0.2262194141
0.4900444878 0.3108005078
0.4917399089 0.3925025309
0.4934353299 0.4705412965
0.4951307509 0.5441630272
0.4968261719 0.6126583114
0.4985215929 0.6753600155
0.5002170139 0.7316600663
0.5019124349 0.7810052745
0.5036078559 0.8229115762
0.5053032769 0.8569626262
0.5069986979 0.8828168935
0.5086941189 0.9002119923
0.5103895399 0.9089629924
0.5120849609 0.9089719794
0.5137803819 0.9002196688
0.515475803 0.8827763796
0.517171224 0.8567916862
0.518866645 0.8225015333
0.520562066 0.7802209226
0.522257487 0.7303430505
0.523952908 0.6733377896
0.525648329 0.6097419602
0.52734375 0.5401627628
0.529039171 0.4652620245
0.530734592 0.3857605901
0.532430013 0.302421783
0.534125434 0.2160516762
0.535820855 0.1274868916
0.537516276 0.03758722735
0.539211697 -0.05276963761
0.5409071181 -0.1427032304
0.5426025391 -0.2313298267
0.5442979601 -0.3177816701
0.5459933811 -0.4012049278
0.5476888021 -0.4807774295
0.5493842231 -0.5557099946
0.5510796441 -0.625257688
0.5527750651 -0.6887276424
0.5544704861 -0.745481792
0.5561659071 -0.7949507577
0.5578613281 -0.8366298772
0.5595567491 -0.8700952276
0.5612521701 -0.8949976063
0.5629475911 -0.9110750905
0.5646430122 -0.9181500376
0.5663384332 -0.9161335956
0.5680338542 -0.9050285795
0.5697292752 -0.8849245829
0.5714246962 -0.8560058713
0.5731201172 -0.8185396253
0.5748155382 -0.7728846542
0.5765109592 -0.7194779227
0.5782063802 -0.6588386329
0.5799018012 -0.5915582647
0.5815972222 -0.5182960756
0.5832926432 -0.4397754035
0.5849880642 -0.3567701866
0.5866834852 -0.2701064889
0.5883789062 -0.1806435139
0.5900743273 -0.08927613568
0.5917697483 0.003083843874
0.5934651693 0.09550932927
0.5951605903 0.1870711245
0.5968560113 0.2768471251
0.5985514323 0.3639275973
0.6002468533 0.4474316735
0.6019422743 0.5265063248
0.6036376953 0.6003461926
0.6053331163 0.6681908812
0.6070285373 0.7293422369
0.6087239583 0.7831651377
0.6104193793 0.8290971794
0.6121148003 0.8666559453
0.6138102214 0.8954392781
0.6155056424 0.9151381732
0.6172010634 0.9255298332
0.6188964844 0.926491775
0.6205919054 0.9179927034
0.6222873264 0.9001019645
0.6239827474 0.8729835368
0.6256781684 0.8368963754
0.6273735894 0.7921943916
0.6290690104 0.7393168601
0.6307644314 0.6787933776
0.6324598524 0.6112275771
0.6341552734 0.537302691
0.6358506944 0.457764344
0.6375461155 0.373421215
0.6392415365 0.28513242
0.6409369575 0.1937994887
0.6426323785 0.1003609496
0.6443277995 0.005775595697
0.6460232205 -0.08897719063
0.6477186415 -0.1829189565
0.6494140625 -0.2750707713
0.6511094835 -0.3644734139
0.6528049045 -0.4501902418
0.6545003255 -0.5313205981
0.6561957465 -0.6070101496
0.6578911675 -0.676455269
0.6595865885 -0.73892007
0.6612820095 -0.7937336805
0.6629774306 -0.8403094164
0.6646728516 -0.878139912
0.6663682726 -0.9068121799
0.6680636936 -0.9260059892
0.6697591146 -0.9354998323
0.6714545356 -0.9351755408
0.6731499566 -0.9250138313
0.6748453776 -0.9051041318
0.6765407986 -0.8756326332
0.6782362196 -0.8368927067
0.6799316406 -0.7892711567
0.6816270616 -0.733253285
0.6833224826 -0.6694129776
0.6850179036 -0.5984081327
0.6867133247 -0.5209773771
0.6884087457 -0.4379254549
0.6901041667 -0.3501252022
0.6917995877 -0.2584967003
0.6934950087 -0.1640097538
0.6951904297 -0.06766308075
0.6968858507 0.02951833745
0.6985812717 0.1264982458
0.7002766927 0.2222404135
0.7019721137 0.3157152206
0.7036675347 0.405919043
0.7053629557 0.4918741607
0.7070583767 0.5726516356
0.7087537977 0.6473695248
0.7104492188 0.715212678
0.7121446398 0.7754348066
0.7138400608 0.8273697114
0.7155354818 0.8704403422
0.7172309028 0.904159598
0.7189263238 0.928145322
0.7206217448 0.9421132241
0.7223171658 0.9458929068
0.7240125868 0.939418478
0.7257080078 0.9227391647
0.7274034288 0.8960133379
0.7290988498 0.8595088704
0.7307942708 0.8136035396
0.7324896918 0.7587742913
0.7341851128 0.6956027208
0.7358805339 0.6247568735
0.7375759549 0.5469969032
0.7392713759 0.4631557774
0.7409667969 0.3741391203
0.7426622179 0.2809108587
0.7443576389 0.1844832731
0.7460530599 0.08591040977
0.7477484809 -0.01373146188
0.7494439019 -0.1133443179
0.7511393229 -0.2118330162
0.7528347439 -0.3081047577
0.7545301649 -0.401092018
0.7562255859 -0.4897568046
0.7579210069 -0.5731059249
0.759616428 -0.6502033866
0.761311849 -0.7201756181
0.76300727 -0.7822309626
0.764702691 -0.8356570144
0.766398112 -0.8798420238
0.768093533 -0.9142697872
0.769788954 -0.9385360077
0.771484375 -0.952346564
0.773179796 -0.9555233971
0.774875217 -0.9480093088
0.776570638 -0.9298620683
0.778266059 -0.9012645135
0.77996148 -0.8625102876
0.781656901 -0.8140141597
0.783352322 -0.7562958017
0.7850477431 -0.6899838879
0.7867431641 -0.6158041419
0.7884385851 -0.534572667
0.7901340061 -0.4471912565
0.7918294271 -0.354629674
0.7935248481 -0.2579265823
0.7952202691 -0.1581650759
0.7969156901 -0.05647390774
0.7986111111 0.04599677078
0.8003065321 0.1480800264
0.8020019531 0.2486098126
0.8036973741 0.3464350775
0.8053927951 0.4404279661
0.8070882161 0.5295064612
0.8087836372 0.6126349436
0.8104790582 0.6888499764
0.8121744792 0.7572585949
0.8138699002 0.8170598129
0.8155653212 0.8675466373
0.8172607422 0.9081172946
0.8189561632 0.9382843538
0.8206515842 0.9576738765
0.8223470052 0.9660405008
0.8240424262 0.9632576604
0.8257378472 0.9493333234
0.8274332682 0.9243976794
0.8291286892 0.8887125714
0.8308241102 0.8426630323
0.8325195312 0.7867552011
0.8342149523 0.7216148456
0.8359103733 0.6479729288
0.8376057943 0.5666694523
0.8393012153 0.478630726
0.8409966363 0.3848729662
0.8426920573 0.2864783464
0.8443874783 0.1845917958
0.8460828993 0.08040259749
0.8477783203 -0.02486966992
0.8494737413 -0.1299846915
0.8511691623 -0.2337055985
0.8528645833 -0.3348012651
0.8545600043 -0.4320751423
0.8562554253 -0.5243657031
0.8579508464 -0.6105721173
0.8596462674 -0.6896590958
0.8613416884 -0.7606728401
0.8630371094 -0.8227539402
0.8647325304 -0.8751412647
0.8664279514 -0.9171918272
0.8681233724 -0.9483754239
0.8698187934 -0.9682958869
0.8715142144 -0.9766828071
0.8732096354 -0.9734066321
0.8749050564 -0.9584740074
0.8766004774 -0.9320308205
0.8782958984 -0.8943644906
0.8799913194 -0.8458935757
0.8816867405 -0.7871753916
0.8833821615 -0.718886012
0.8850775825 -0.6418274312
0.8867730035 -0.5569051637
0.8884684245 -0.4651279341
0.8901638455 -0.3675899813
0.8918592665 -0.265458667
0.8935546875 -0.1599650972
0.8952501085 -0.05237997056
0.8969455295 0.05598896691
0.8986409505 0.1638274498
0.9003363715 0.2698159946
0.9020317925 0.3726587007
0.9037272135 0.471089902
0.9054226345 0.5638941005
0.9071180556 0.6499219114
0.9088134766 0.7280981653
0.9105088976 0.7974460742
0.9122043186 0.8570858706
0.9138997396 0.9062612617
0.9155951606 0.9443348299
0.9172905816 0.9708086113
0.9189860026 0.9853229793
0.9206814236 0.9876647724
0.9223768446 0.9777732992
0.9240722656 0.9557341462
0.9257676866 0.9217908581
0.9274631076 0.8763281061
0.9291585286 0.8198831014
0.9308539497 0.7531254904
0.9325493707 0.6768609714
0.9342447917 0.5920153149
0.9359402127 0.4996248659
0.9376356337 0.4008285001
0.9393310547 0.2968447125
0.9410264757 0.188969972
0.9427218967 0.07854752478
0.9444173177 -0.03303374919
0.9461127387 -0.1443704811
0.9478081597 -0.2540524478
0.9495035807 -0.360685896
0.9511990017 -0.4629118705
0.9528944227 -0.5594179988
0.9545898438 -0.6489663831
0.9562852648 -0.7303956556
0.9579806858 -0.8026520908
0.9596761068 -0.8647880169
0.9613715278 -0.9159873516
0.9630669488 -0.955567369
0.9647623698 -0.9829914657
0.9664577908 -0.9978783938
0.9681532118 -1
0.9698486328 -0.9892968104
0.9715440538 -0.9658643597
0.9732394748 -0.9299690982
0.9749348958 -0.8820308667
0.9766303168 -0.8226310215
0.9783257378 -0.7524986972
0.9800211589 -0.6725049599
0.9817165799 -0.5836567616
0.9834120009 -0.487076011
0.9851074219 -0.383999512
0.9868028429 -0.275747692
0.9884982639 -0.1637242431
0.9901936849 -0.04938305669
0.9918891059 0.06577984763
0.9935845269 0.1802526972
0.9952799479 0.292528189
0.9969753689 0.4011185745
0.9986707899 0.5045868044


==> figures/editable_concept/BNS_merger.dat <==
0.001770019531 -0.3821427322
0.009399414062 -0.3541041358
0.01702880859 -0.2588095229
0.02465820312 -0.09775198027
0.03228759766 0.1141571662
0.03991699219 0.3487720107
0.04754638672 0.5689345882
0.05517578125 0.7343284927
0.06280517578 0.8094756546
0.07043457031 0.7711276729
0.07806396484 0.6138992788
0.08569335938 0.3530928887
0.09332275391 0.02281309035
0.1009521484 -0.3285540613
0.108581543 -0.6473585257
0.1162109375 -0.8832734209
0.123840332 -1
0.1314697266 -0.9820149743
0.1390991211 -0.8302897772
0.1467285156 -0.5623299672
0.1543579102 -0.2132223839
0.1619873047 0.1668400902
0.1696166992 0.5165672238
0.1772460938 0.7721420189
0.1848754883 0.8787976681
0.1925048828 0.8052297803
0.2001342773 0.556825399
0.2077636719 0.1831213182
0.2153930664 -0.226118193
0.2230224609 -0.5596343237
0.2306518555 -0.7164680118
0.23828125 -0.6425853985
0.2459106445 -0.357901322
0.2535400391 0.0405803058
0.2611694336 0.407326293
0.2687988281 0.6017426622
0.2764282227 0.5468496531
0.2840576172 0.2657895524
0.2916870117 -0.1227812084
0.2993164062 -0.4528633421
0.3069458008 -0.5819480326
0.3145751953 -0.4530080655
0.3222045898 -0.1216719199
0.3298339844 0.2682466165
0.3374633789 0.5480319168
0.3450927734 0.5966241452
0.352722168 0.3914846268
0.3603515625 0.01598113837
0.367980957 -0.3774374632
0.3756103516 -0.631023817
0.3832397461 -0.6442609911
0.3908691406 -0.4105960688
0.3984985352 -0.01572256712
0.4061279297 0.3980830604
0.4137573242 0.6855809204
0.4213867188 0.7488040867
0.4290161133 0.5673383373
0.4366455078 0.2006624898
0.4442749023 -0.2350801254
0.4519042969 -0.6055449243
0.4595336914 -0.7996148704
0.4671630859 -0.7605009806
0.4747924805 -0.5006393077
0.482421875 -0.0954332111
0.4900512695 0.3377027093
0.4976806641 0.6732509419
0.5053100586 0.8177673073
0.5129394531 0.73302872
0.5205688477 0.4448743869
0.5281982422 0.0362494833
0.5358276367 -0.3774195636
0.5434570312 -0.6801664788
0.5510864258 -0.7884826235
0.5587158203 -0.6739847304
0.5663452148 -0.3709996618
0.5739746094 0.03373581812
0.5816040039 0.4259630362
0.5892333984 0.6959816828
0.596862793 0.7695455542
0.6044921875 0.6280092675
0.612121582 0.3132396808
0.6197509766 -0.08494455866
0.6273803711 -0.4542344928
0.6350097656 -0.6915840213
0.6426391602 -0.7319377429
0.6502685547 -0.5659929523
0.6578979492 -0.2423473416
0.6655273438 0.1468479778
0.6731567383 0.4919507364
0.6807861328 0.6968589605
0.6884155273 0.7056237221
0.6960449219 0.5177998137
0.7036743164 0.187949606
0.7113037109 -0.1901896725
0.7189331055 -0.5102889678
0.7265625 -0.6834050287
0.7341918945 -0.6625749888
0.7418212891 -0.4556602393
0.7494506836 -0.1224610233
0.7570800781 0.2424465099
0.7647094727 0.5366051683
0.7723388672 0.6783995295
0.7799682617 0.6296730946
0.7875976562 0.406011467
0.7952270508 0.07175111332
0.8028564453 -0.2784249625
0.8104858398 -0.5464009001
0.8181152344 -0.6580234303
0.8257446289 -0.5836881808
0.8333740234 -0.3461185664
0.841003418 -0.01348820705
0.8486328125 0.3201053565
0.856262207 0.5612883335
0.8638916016 0.6434625631
0.8715209961 0.5452558607
0.8791503906 0.2959522159
0.8867797852 -0.03314176883
0.8944091797 -0.3491436841
0.9020385742 -0.563774145
0.9096679688 -0.6180219183
0.9172973633 -0.4983820634
0.9249267578 -0.24012199
0.9325561523 0.08302068338
0.9401855469 0.3799437703
0.9478149414 0.567778115
0.9554443359 0.5950609106
0.9630737305 0.4557689647
0.970703125 0.1905640853
0.9783325195 -0.1250623822
0.9859619141 -0.402299138
0.9935913086 -0.5639582684


==> figures/editable_concept/NSBH_inspiral.dat <==
0.0009987571023 -0.8575895618
0.003773082386 -0.8356633303
0.00654740767 -0.8055976551
0.009321732955 -0.7676611692
0.01209605824 -0.7222119541
0.01487038352 -0.6696813173
0.01764470881 -0.6105601228
0.02041903409 -0.5454192305
0.02319335938 -0.4748835551
0.02596768466 -0.3996262762
0.02874200994 -0.3203830414
0.03151633523 -0.2379197888
0.03429066051 -0.1530353985
0.0370649858 -0.06656702786
0.03983931108 0.02064394506
0.04261363636 0.1077416289
0.04538796165 0.1938605372
0.04816228693 0.2781569051
0.05093661222 0.3597927672
0.0537109375 0.437951015
0.05648526278 0.5118597451
0.05925958807 0.5807735876
0.06203391335 0.6439972385
0.06480823864 0.7008995926
0.06758256392 0.7508956061
0.0703568892 0.7934752841
0.07313121449 0.8282057924
0.07590553977 0.8547169961
0.07867986506 0.8727319261
0.08145419034 0.8820567514
0.08422851562 0.882572489
0.08700284091 0.8742625784
0.08977716619 0.8571922874
0.09255149148 0.8315080264
0.09532581676 0.7974579007
0.09810014205 0.7553635775
0.1008744673 0.7056273417
0.1036487926 0.6487423532
0.1064231179 0.5852610093
0.1091974432 0.5158085492
0.1119717685 0.4410811153
0.1147460938 0.3618150648
0.117520419 0.2788047837
0.1202947443 0.1928883391
0.1230690696 0.1049219681
0.1258433949 0.01579899343
0.1286177202 -0.07357537063
0.1313920455 -0.1623009546
0.1341663707 -0.2494659983
0.136940696 -0.3341800313
0.1397150213 -0.4155801365
0.1424893466 -0.492819691
0.1452636719 -0.5651045888
0.1480379972 -0.6316883251
0.1508123224 -0.6918683999
0.1535866477 -0.7450209439
0.156360973 -0.7905857418
0.1591352983 -0.8280713772
0.1619096236 -0.8570834314
0.1646839489 -0.8773019915
0.1674582741 -0.888495185
0.1702325994 -0.8905369133
0.1730069247 -0.8833804163
0.17578125 -0.8670784238
0.1785555753 -0.8417877701
0.1813299006 -0.8077430544
0.1841042259 -0.76528045
0.1868785511 -0.7148283327
0.1896528764 -0.6568849305
0.1924272017 -0.5920420759
0.195201527 -0.5209629192
0.1979758523 -0.4443667302
0.2007501776 -0.3630486904
0.2035245028 -0.2778475737
0.2062988281 -0.1896396743
0.2090731534 -0.0993511608
0.2118474787 -0.007920032098
0.214621804 0.08370032146
0.2173961293 0.1745386813
0.2201704545 0.2636446235
0.2229447798 0.3500763342
0.2257191051 0.4329091376
0.2284934304 0.5112694369
0.2312677557 0.5843162315
0.234042081 0.6512600011
0.2368164062 0.7113873289
0.2395907315 0.7640393788
0.2423650568 0.8086388841
0.2451393821 0.8447020953
0.2479137074 0.8718178735
0.2506880327 0.8896791717
0.253462358 0.8980807046
0.2562366832 0.8969021163
0.2590110085 0.8861394753
0.2617853338 0.8658890463
0.2645596591 0.8363372439
0.2673339844 0.7977874361
0.2701083097 0.7506321245
0.2728826349 0.6953512182
0.2756569602 0.6325299164
0.2784312855 0.5628232035
0.2812056108 0.486962555
0.2839799361 0.4057618031
0.2867542614 0.320078891
0.2895285866 0.2308296953
0.2923029119 0.1389804163
0.2950772372 0.04551187174
0.2978515625 -0.04856209312
0.3006258878 -0.1422152269
0.3034002131 -0.2344371726
0.3061745384 -0.3242137917
0.3089488636 -0.4105584139
0.3117231889 -0.4925289646
0.3144975142 -0.5692105854
0.3172718395 -0.6397534899
0.3200461648 -0.7033767775
0.3228204901 -0.7593565578
0.3255948153 -0.8070652827
0.3283691406 -0.845962014
0.3311434659 -0.8755883671
0.3339177912 -0.8956037892
0.3366921165 -0.9057639674
0.3394664418 -0.9059256012
0.342240767 -0.8960724976
0.3450150923 -0.8762854456
0.3477894176 -0.8467553307
0.3505637429 -0.8077960612
0.3533380682 -0.7598103805
0.3561123935 -0.7033093749
0.3588867188 -0.6389100016
0.361661044 -0.567301785
0.3644353693 -0.4892695912
0.3672096946 -0.405675655
0.3699840199 -0.3174318527
0.3727583452 -0.2255219233
0.3755326705 -0.1309700816
0.3783069957 -0.03482263443
0.381081321 0.06183425671
0.3838556463 0.1579153447
0.3866299716 0.2523430323
0.3894042969 0.3440374129
0.3921786222 0.431960974
0.3949529474 0.5151131504
0.3977272727 0.592530383
0.400501598 0.6633286386
0.4032759233 0.7266870515
0.4060502486 0.7818586747
0.4088245739 0.8282048864
0.4115988991 0.8651709656
0.4143732244 0.8923064906
0.4171475497 0.9092867333
0.419921875 0.9158841272
0.4226962003 0.9119956378
0.4254705256 0.8976479891
0.4282448509 0.8729694717
0.4310191761 0.8382203331
0.4337935014 0.7937808949
0.4365678267 0.7401279521
0.439342152 0.6778635259
0.4421164773 0.6076873076
0.4448908026 0.5303810563
0.4476651278 0.4468310572
0.4504394531 0.3579885319
0.4532137784 0.2648640949
0.4559881037 0.1685399908
0.458762429 0.07012382575
0.4615367543 -0.0292464898
0.4643110795 -0.1284032736
0.4670854048 -0.226195689
0.4698597301 -0.3214755508
0.4726340554 -0.4131113357
0.4754083807 -0.5000287274
0.478182706 -0.5811898397
0.4809570312 -0.6556193756
0.4837313565 -0.722433491
0.4865056818 -0.7808160871
0.4892800071 -0.8300538593
0.4920543324 -0.8695494799
0.4948286577 -0.8987989874
0.497602983 -0.9174309521
0.5003773082 -0.9252021539
0.5031516335 -0.9219798189
0.5059259588 -0.9077792705
0.5087002841 -0.8827427169
0.5114746094 -0.8471292037
0.5142489347 -0.8013450723
0.5170232599 -0.745908832
0.5197975852 -0.6814503532
0.5225719105 -0.6087292639
0.5253462358 -0.5285908174
0.5281205611 -0.4419742738
0.5308948864 -0.3499159326
0.5336692116 -0.2535021557
0.5364435369 -0.1538853171
0.5392178622 -0.05227030319
0.5419921875 0.05012878311
0.5447665128 0.1520680053
0.5475408381 0.2523024112
0.5503151634 0.3496196715
0.5530894886 0.4428185027
0.5558638139 0.5307492837
0.5586381392 0.6123334553
0.5614124645 0.6865448729
0.5641867898 0.7524568349
0.5669611151 0.8092446991
0.5697354403 0.8561735781
0.5725097656 0.8926452468
0.5752840909 0.9181838156
0.5780584162 0.9324321258
0.5808327415 0.9351917739
0.5836070668 0.92639407
0.586381392 0.9061060161
0.5891557173 0.8745574372
0.5919300426 0.832101506
0.5947043679 0.779229533
0.5974786932 0.7165808504
0.6002530185 0.6448986043
0.6030273438 0.5650510267
0.605801669 0.4780220619
0.6085759943 0.3848687207
0.6113503196 0.2867452979
0.6141246449 0.1848754403
0.6168989702 0.08051704336
0.6196732955 -0.02501476394
0.6224476207 -0.1303907175
0.625221946 -0.2342901656
0.6279962713 -0.3353834532
0.6307705966 -0.4323845119
0.6335449219 -0.5240582827
0.6363192472 -0.6092118626
0.6390935724 -0.6867493839
0.6418678977 -0.7556633867
0.644642223 -0.8150367819
0.6474165483 -0.8640922853
0.6501908736 -0.9021693304
0.6529651989 -0.9287371645
0.6557395241 -0.9434316713
0.6585138494 -0.9460214614
0.6612881747 -0.9364305571
0.6640625 -0.9147570498
0.6668368253 -0.8812334947
0.6696111506 -0.83625595
0.6723854759 -0.7803813698
0.6751598011 -0.7142881456
0.6779341264 -0.6388070328
0.6807084517 -0.554897142
0.683482777 -0.4636123175
0.6862571023 -0.3661289347
0.6890314276 -0.2637033969
0.6918057528 -0.1576490671
0.6945800781 -0.04935615441
0.6973544034 0.05976366825
0.7001287287 0.1682867189
0.702903054 0.2747690812
0.7056773793 0.3778072944
0.7084517045 0.4760331995
0.7112260298 0.5681194434
0.7140003551 0.6528369868
0.7167746804 0.7290365239
0.7195490057 0.7956676795
0.722323331 0.8518251267
0.7250976562 0.8967197139
0.7278719815 0.929709125
0.7306463068 0.9503258545
0.7334206321 0.958242624
0.7361949574 0.953310324
0.7389692827 0.935563551
0.741743608 0.905185627
0.7445179332 0.8625482603
0.7472922585 0.8081934652
0.7500665838 0.7428034175
0.7528409091 0.6672357047
0.7556152344 0.5824837907
0.7583895597 0.4896560769
0.7611638849 0.3900009817
0.7639382102 0.2848512077
0.7667125355 0.1756148745
0.7694868608 0.06378595631
0.7722611861 -0.04911999078
0.7750355114 -0.1615616639
0.7778098366 -0.271978634
0.7805841619 -0.3788551593
0.7833584872 -0.4807040334
0.7861328125 -0.576090156
0.7889071378 -0.6636848059
0.7916814631 -0.7422403521
0.7944557884 -0.810628035
0.7972301136 -0.867874838
0.8000044389 -0.9131332373
0.8027787642 -0.9457281291
0.8055530895 -0.9651707998
0.8083274148 -0.9711285444
0.8111017401 -0.9634740245
0.8138760653 -0.9422740247
0.8166503906 -0.9077636661
0.8194247159 -0.8603907856
0.8221990412 -0.8007807374
0.8249733665 -0.7297190906
0.8277476918 -0.6481840391
0.830522017 -0.5572919508
0.8332963423 -0.4582910164
0.8360706676 -0.3525762062
0.8388449929 -0.2416230934
0.8416193182 -0.1269931423
0.8443936435 -0.01032814415
0.8471679688 0.1067183726
0.849942294 0.222465375
0.8527166193 0.335230492
0.8554909446 0.4433912237
0.8582652699 0.5453614871
0.8610395952 0.6396353362
0.8638139205 0.7248319179
0.8665882457 0.7996682805
0.869362571 0.8630148025
0.8721368963 0.9139172286
0.8749112216 0.9515702028
0.8776855469 0.9753765376
0.8804598722 0.9849428641
0.8832341974 0.9800581424
0.8860085227 0.9607479943
0.888782848 0.9272442454
0.8915571733 0.8799717867
0.8943314986 0.8195895806
0.8971058239 0.7469381372
0.8998801491 0.6630366931
0.9026544744 0.5691041815
0.9054287997 0.4664919222
0.908203125 0.3566913875
0.9109774503 0.2413311882
0.9137517756 0.1221045019
0.9165261009 0.0007859746558
0.9193004261 -0.1207957449
0.9220747514 -0.2408254159
0.9248490767 -0.3574780745
0.927623402 -0.4689677438
0.9303977273 -0.5735998412
0.9331720526 -0.6697456983
0.9359463778 -0.7559059677
0.9387207031 -0.8307402044
0.9414950284 -0.8930432479
0.9442693537 -0.9418143071
0.947043679 -0.9762590757
0.9498180043 -0.9957718342
0.9525923295 -1
0.9553666548 -0.9888180427
0.9581409801 -0.9623181941
0.9609153054 -0.9208605572
0.9636896307 -0.8650221762
0.966463956 -0.7955978089
0.9692382812 -0.7136275195
0.9720126065 -0.6203279276
0.9747869318 -0.51710285
0.9775612571 -0.4055434225
0.9803355824 -0.2873512817
0.9831099077 -0.1643572751
0.985884233 -0.03849315362
0.9886585582 0.08828220493
0.9914328835 0.2139591092
0.9942072088 0.3365304669
0.9969815341 0.4540516359
0.9997558594 0.5646156391


==> figures/editable_concept/NSBH_merger.dat <==
0.002061631944 -0.462625464
0.008843315972 -0.506804807
0.015625 -0.5353486864
0.02240668403 -0.5471208186
0.02918836806 -0.5415269586
0.03597005208 -0.5184753241
0.04275173611 -0.4784539109
0.04953342014 -0.4225318247
0.05631510417 -0.352278249
0.06309678819 -0.2698016599
0.06987847222 -0.1776661305
0.07666015625 -0.07877798877
0.08344184028 0.02361990574
0.09022352431 0.1261052221
0.09700520833 0.22519921
0.1037868924 0.3174098163
0.1105685764 0.3994305594
0.1173502604 0.4682402319
0.1241319444 0.5211629562
0.1309136285 0.5560630016
0.1376953125 0.5713849259
0.1444769965 0.5662032622
0.1512586806 0.5403636228
0.1580403646 0.4944344846
0.1648220486 0.4297218374
0.1716037326 0.348316604
0.1783854167 0.2529480743
0.1851671007 0.146951853
0.1919487847 0.03420627706
0.1987304688 -0.08109501096
0.2055121528 -0.1945127571
0.2122938368 -0.3015230209
0.2190755208 -0.3977782322
0.2258572049 -0.4791832855
0.2326388889 -0.5421092079
0.2394205729 -0.5836178876
0.2462022569 -0.6014983457
0.252983941 -0.5944679803
0.259765625 -0.5622850803
0.266547309 -0.5056998721
0.2733289931 -0.4265773131
0.2801106771 -0.3278395541
0.2868923611 -0.213308178
0.2936740451 -0.08770600282
0.3004557292 0.04358538411
0.3072374132 0.1747744283
0.3140190972 0.2997767228
0.3208007812 0.4125973348
0.3275824653 0.5076022675
0.3343641493 0.5796993361
0.3411458333 0.6247555316
0.3479275174 0.6397813624
0.3547092014 0.6230792374
0.3614908854 0.5745549473
0.3682725694 0.4956954744
0.3750542535 0.3895824547
0.3818359375 0.26096731
0.3886176215 0.1159640422
0.3953993056 -0.03812945941
0.4021809896 -0.1930537385
0.4089626736 -0.340162191
0.4157443576 -0.4707531856
0.4225260417 -0.5765312926
0.4293077257 -0.6502984226
0.4360894097 -0.6862802574
0.4428710938 -0.6806345458
0.4496527778 -0.631986464
0.4564344618 -0.5414993771
0.4632161458 -0.4131543421
0.4699978299 -0.2538152353
0.4767795139 -0.07280378451
0.4835611979 0.1182865472
0.4903428819 0.306201177
0.497124566 0.4770119526
0.50390625 0.6167908671
0.510687934 0.7128069163
0.5174696181 0.7547946053
0.5242513021 0.735761134
0.5310329861 0.6532487967
0.5378146701 0.5101689734
0.5445963542 0.3149855223
0.5513780382 0.082140204
0.5581597222 -0.1685435268
0.5649414062 -0.4131918376
0.5717230903 -0.6251717308
0.5785047743 -0.7778281296
0.5852864583 -0.8476143891
0.5920681424 -0.8170339047
0.5988498264 -0.6788223681
0.6056315104 -0.4392218092
0.6124131944 -0.1200549616
0.6191948785 0.2394000704
0.6259765625 0.5843586942
0.6327582465 0.8498820663
0.6395399306 0.9691634306
0.6463216146 0.8897427179
0.6531032986 0.5934520531
0.6598849826 0.1161308691
0.6666666667 -0.4314013956
0.6734483507 -0.8669707927
0.6802300347 -1
0.6870117188 -0.7382428902
0.6937934028 -0.1741286679
0.7005750868 0.4245718257
0.7073567708 0.7525199886
0.7141384549 0.6576576283
0.7209201389 0.2393122451
0.7277018229 -0.2252828023
0.7344835069 -0.4689441144
0.741265191 -0.3978459891
0.748046875 -0.1202027929
0.754828559 0.1578811522
0.7616102431 0.2761118157
0.7683919271 0.2053117832
0.7751736111 0.03414257336
0.7819552951 -0.1123079334
0.7887369792 -0.1552061747
0.7955186632 -0.09646420539
0.8023003472 0.002920840962
0.8090820312 0.07420827448
0.8158637153 0.08324570391
0.8226453993 0.04118490964
0.8294270833 -0.01380496258
0.8362087674 -0.04610394328
0.8429904514 -0.04292063526
0.8497721354 -0.01552003045
0.8565538194 0.01364033223
0.8633355035 0.02699211814
0.8701171875 0.02098521677
0.8768988715 0.004280981698
0.8836805556 -0.01053467686
0.8904622396 -0.01525487091
0.8972439236 -0.009834957329
0.9040256076 -0.0001614707022
0.9108072917 0.007017277098
0.9175889757 0.008135815231
0.9243706597 0.004159383265
0.9311523438 -0.001196744097
0.9379340278 -0.004469613994
0.9447157118 -0.004284405431
0.9514973958 -0.001654320186
0.9582790799 0.001195633796
0.9650607639 0.002566654261
0.9718424479 0.002055079374
0.9786241319 0.0004346316354
0.985405816 -0.001019574174
0.9921875 -0.001510128253
0.998969184 -0.001024361409


==> figures/generated_overview/BBH_generated.dat <==
0.004058441558 0.4742961481
0.01039975649 0.4266306067
0.01674107143 0.3675641714
0.02308238636 0.2987176107
0.0294237013 0.2219782107
0.03576501623 0.1394596526
0.04210633117 0.05337675801
0.0484476461 -0.03403429955
0.05478896104 -0.1204988336
0.06113027597 -0.2037206325
0.06747159091 -0.2813970023
0.07381290584 -0.3512467084
0.08015422078 -0.4111651776
0.08649553571 -0.4593670262
0.09283685065 -0.4944274814
0.09917816558 -0.5153350953
0.1055194805 -0.5214881066
0.1118607955 -0.5126199776
0.1182021104 -0.4888198869
0.1245434253 -0.4505803437
0.1308847403 -0.398793488
0.1372260552 -0.3347934894
0.1435673701 -0.2603460953
0.1499086851 -0.1775230036
0.15625 -0.08862352883
0.1625913149 0.003885961707
0.1689326299 0.09744767942
0.1752739448 0.1893640263
0.1816152597 0.2767485623
0.1879565747 0.3566216824
0.1942978896 0.4260298764
0.2006392045 0.4822248942
0.2069805195 0.5229280318
0.2133218344 0.5464590586
0.2196631494 0.5517496217
0.2260044643 0.5383519629
0.2323457792 0.5063490272
0.2386870942 0.4563024421
0.2450284091 0.3893867571
0.251369724 0.3074932903
0.257711039 0.2132364348
0.2640523539 0.1099043738
0.2703936688 0.00119940372
0.2767349838 -0.1090988603
0.2830762987 -0.2172800675
0.2894176136 -0.3197420893
0.2957589286 -0.4129388189
0.3021002435 -0.4932466027
0.3084415584 -0.5570567853
0.3147828734 -0.6010917632
0.3211241883 -0.62269117
0.3274655032 -0.6201014979
0.3338068182 -0.5926552405
0.3401481331 -0.5406649614
0.3464894481 -0.4653078235
0.352830763 -0.3686343963
0.3591720779 -0.2535791709
0.3655133929 -0.1240843527
0.3718547078 0.01478592701
0.3781960227 0.1570319023
0.3845373377 0.2960349788
0.3908786526 0.4249329473
0.3972199675 0.5371818104
0.4035612825 0.6270193986
0.4099025974 0.6897091612
0.4162439123 0.7217594039
0.4225852273 0.7209671005
0.4289265422 0.6863410379
0.4352678571 0.6182758288
0.4416091721 0.5187947617
0.447950487 0.3916238438
0.4542918019 0.2421850779
0.4606331169 0.07730930455
0.4669744318 -0.09528967228
0.4733157468 -0.2673457953
0.4796570617 -0.4302934854
0.4859983766 -0.5755790867
0.4923396916 -0.6947859766
0.4986810065 -0.7798483634
0.5050223214 -0.8236388969
0.5113636364 -0.8206785127
0.5177049513 -0.7679819886
0.5240462662 -0.6658763057
0.5303875812 -0.5182094816
0.5367288961 -0.3321345737
0.543070211 -0.117857709
0.549411526 0.1118335377
0.5557528409 0.3420652464
0.5620941558 0.5563043432
0.5684354708 0.737291682
0.5747767857 0.868399657
0.5811181006 0.9351030144
0.5874594156 0.9268501529
0.5938007305 0.8389396574
0.6001420455 0.673772959
0.6064833604 0.4416304717
0.6128246753 0.1605952161
0.6191659903 -0.1447488879
0.6255073052 -0.4450547656
0.6318486201 -0.7082001069
0.6381899351 -0.9019850365
0.64453125 -0.9974150843
0.6508725649 -0.9730673853
0.6572138799 -0.8206354237
0.6635551948 -0.549567857
0.6698965097 -0.1891944388
0.6762378247 0.2119572635
0.6825791396 0.5903901788
0.6889204545 0.8753339304
0.6952617695 1
0.7016030844 0.9183130503
0.7079443994 0.6253340895
0.7142857143 0.172892797
0.7206270292 -0.3298473251
0.7269683442 -0.7387185569
0.7333096591 -0.9189676846
0.739650974 -0.7975817743
0.745992289 -0.4035164267
0.7523336039 0.1238306584
0.7586749188 0.5753065658
0.7650162338 0.7595613337
0.7713575487 0.6015607996
0.7776988636 0.1968441975
0.7840401786 -0.2273259808
0.7903814935 -0.4457867006
0.7967228084 -0.3786680375
0.8030641234 -0.124773716
0.8094054383 0.1356299828
0.8157467532 0.2673990616
0.8220880682 0.23842478
0.8284293831 0.1015171876
0.8347706981 -0.05504649799
0.841112013 -0.154194035
0.8474533279 -0.1616737257
0.8537946429 -0.09611291743
0.8601359578 -0.01188045748
0.8664772727 0.03758107573
0.8728185877 0.03142222443
0.8791599026 -0.012800842
0.8855012175 -0.05833536517
0.8918425325 -0.07597019827
0.8981838474 -0.0595901629
0.9045251623 -0.02341982854
0.9108664773 0.01167215617
0.9172077922 0.03102495777
0.9235491071 0.0318346325
0.9298904221 0.02108504147
0.936231737 0.009104122268
0.9425730519 0.003501265474
0.9489143669 0.006110079915
0.9552556818 0.01343760175
0.9615969968 0.02000378806
0.9679383117 0.02208881097
0.9742796266 0.01940908684
0.9806209416 0.01446572248
0.9869622565 0.01043554495
0.9933035714 0.009012403568
0.9996448864 0.009762690394


==> figures/generated_overview/BNS_generated.dat <==
0.0008433948864 0.6142012753
0.00361772017 0.5826298077
0.006392045455 0.5363856623
0.009166370739 0.476582376
0.01194069602 0.404677874
0.01471502131 0.3224326165
0.01748934659 0.2318620059
0.02026367188 0.1351880194
0.02303799716 0.03477611022
0.02581232244 -0.06691541183
0.02858664773 -0.1674005226
0.03136097301 -0.2642100625
0.0341352983 -0.3549442789
0.03690962358 -0.4373108115
0.03968394886 -0.5091648739
0.04245827415 -0.5685516984
0.04523259943 -0.6137451259
0.04800692472 -0.6433015706
0.05078125 -0.6561023515
0.05355557528 -0.6514129147
0.05632990057 -0.6289264391
0.05910422585 -0.588815531
0.06187855114 -0.5317693475
0.06465287642 -0.4590201132
0.0674272017 -0.3723540332
0.07020152699 -0.2740875647
0.07297585227 -0.1670243986
0.07575017756 -0.05436471828
0.07852450284 0.06040229947
0.08129882812 0.1736428247
0.08407315341 0.2817285729
0.08684747869 0.3811952302
0.08962180398 0.4688943608
0.09239612926 0.5421220887
0.09517045455 0.5987298325
0.09794477983 0.6371875804
0.1007191051 0.6566187696
0.1034934304 0.6567810608
0.1062677557 0.6380179586
0.109042081 0.6011766831
0.1118164062 0.5475127513
0.1145907315 0.4785991811
0.1173650568 0.396244306
0.1201393821 0.302444088
0.1229137074 0.199353908
0.1256880327 0.08929769269
0.128462358 -0.02520918385
0.1312366832 -0.141423136
0.1340110085 -0.2563414638
0.1367853338 -0.3666963295
0.1395596591 -0.468982056
0.1423339844 -0.559541075
0.1451083097 -0.6347005858
0.1478826349 -0.6909686409
0.1506569602 -0.7252663027
0.1534312855 -0.735175735
0.1562056108 -0.7191784233
0.1589799361 -0.6768458014
0.1617542614 -0.6089689697
0.1645285866 -0.5175959243
0.1673029119 -0.4059775135
0.1700772372 -0.2784171168
0.1728515625 -0.1400319808
0.1756258878 0.003542144742
0.1784002131 0.1464942771
0.1811745384 0.2831701458
0.1839488636 0.408385696
0.1867231889 0.517668961
0.1894975142 0.6074253141
0.1922718395 0.6750186663
0.1950461648 0.718758482
0.1978204901 0.7378445521
0.2005948153 0.7322423821
0.2033691406 0.7025753047
0.2061434659 0.649991965
0.2089177912 0.5760805033
0.2116921165 0.4828033471
0.2144664418 0.3724621586
0.217240767 0.2477226311
0.2200150923 0.1116243885
0.2227894176 -0.03232356244
0.2255637429 -0.1801066252
0.2283380682 -0.3270987673
0.2311123935 -0.4680475508
0.2338867188 -0.5970826918
0.236661044 -0.7078287717
0.2394353693 -0.7936922983
0.2422096946 -0.8482098567
0.2449840199 -0.8656686391
0.2477583452 -0.841645909
0.2505326705 -0.7737506641
0.2533069957 -0.6621019125
0.256081321 -0.5097739708
0.2588556463 -0.3229336324
0.2616299716 -0.1106426194
0.2644042969 0.115419977
0.2671786222 0.3418760245
0.2699529474 0.5541907551
0.2727272727 0.7381494835
0.275501598 0.8804306956
0.2782759233 0.9703082398
0.2810502486 1
0.2838245739 0.9618684698
0.2865988991 0.8545759773
0.2893732244 0.6866365313
0.2921475497 0.4724704018
0.294921875 0.231906001
0.2976962003 -0.0119228819
0.3004705256 -0.2349997621
0.3032448509 -0.4154077737
0.3060191761 -0.5366469476
0.3087935014 -0.5899243035
0.3115678267 -0.5761042674
0.314342152 -0.505201217
0.3171164773 -0.3949600345
0.3198908026 -0.2670543933
0.3226651278 -0.1429553416
0.3254394531 -0.03963974284
0.3282137784 0.03354505947
0.3309881037 0.075339336
0.333762429 0.09161900192
0.3365367543 0.09110443679
0.3393110795 0.08222828775
0.3420854048 0.06829099434
0.3448597301 0.04631243225
0.3476340554 0.01391212967
0.3504083807 -0.02990461295
0.353182706 -0.08472078274
0.3559570312 -0.146159896
0.3587313565 -0.2059759034
0.3615056818 -0.2521681631
0.3642800071 -0.2713414118
0.3670543324 -0.251656665
0.3698286577 -0.1861506455
0.372602983 -0.07581448237
0.3753773082 0.06923506898
0.3781516335 0.22984458
0.3809259588 0.3807215899
0.3837002841 0.4944289457
0.3864746094 0.5468258677
0.3892489347 0.5221271044
0.3920232599 0.4166956741
0.3947975852 0.2409860686
0.3975719105 0.01820545924
0.4003462358 -0.218747131
0.4031205611 -0.4334450413
0.4058948864 -0.5917626041
0.4086692116 -0.6691536358
0.4114435369 -0.6552143029
0.4142178622 -0.5507247016
0.4169921875 -0.3677198706
0.4197665128 -0.130146771
0.4225408381 0.1278267582
0.4253151634 0.3645947397
0.4280894886 0.536951258
0.4308638139 0.6079578592
0.4336381392 0.5566979232
0.4364124645 0.3871622219
0.4391867898 0.1332256523
0.4419611151 -0.1441396373
0.4447354403 -0.3696020637
0.4475097656 -0.4750339721
0.4502840909 -0.4242275271
0.4530584162 -0.23107249
0.4558327415 0.03845842293
0.4586070668 0.2857518082
0.461381392 0.4157592579
0.4641557173 0.3766832248
0.4669300426 0.1845642954
0.4697043679 -0.07993871226
0.4724786932 -0.3042758349
0.4752530185 -0.3920211151
0.4780273438 -0.3048085687
0.480801669 -0.08060921804
0.4835759943 0.1829439631
0.4863503196 0.3715154282
0.4891246449 0.4032669823
0.4918989702 0.26322508
0.4946732955 0.0081820142
0.4974476207 -0.2584078815
0.500221946 -0.4297073132
0.5029962713 -0.4378583778
0.5057705966 -0.2787738312
0.5085449219 -0.01082295216
0.5113192472 0.2694453176
0.5140935724 0.4637083205
0.5168678977 0.5058567773
0.519642223 0.3824244047
0.5224165483 0.1340241193
0.5251908736 -0.1604924965
0.5279651989 -0.4101536036
0.5307395241 -0.5399198044
0.5335138494 -0.5116715381
0.5362881747 -0.3342070466
0.5390625 -0.05888683771
0.5418368253 0.2346187127
0.5446111506 0.461353309
0.5473854759 0.5582382439
0.5501598011 0.4996875447
0.5529341264 0.3035209747
0.5557084517 0.02616107003
0.558482777 -0.2540993869
0.5612571023 -0.4587722823
0.5640314276 -0.5314892241
0.5668057528 -0.4533101915
0.5695800781 -0.247765171
0.5723544034 0.02619588662
0.5751287287 0.2911219271
0.577903054 0.4728076741
0.5806773793 0.5211855101
0.5834517045 0.4239180594
0.5862260298 0.2096315163
0.5890003551 -0.06065083885
0.5917746804 -0.3108139355
0.5945490057 -0.4711549275
0.597323331 -0.4978170778
0.6000976562 -0.3847578078
0.6028719815 -0.165128875
0.6056463068 0.09849870179
0.6084206321 0.3318377895
0.6111949574 0.4698965933
0.6139692827 0.4749873133
0.616743608 0.3470545719
0.6195179332 0.1232795719
0.6222922585 -0.1327112618
0.6250665838 -0.3488888858
0.6278409091 -0.4651264636
0.6306152344 -0.4498335254
0.6333895597 -0.3085866529
0.6361638849 -0.08211844118
0.6389382102 0.1653788255
0.6417125355 0.3644932486
0.6444868608 0.4600549076
0.6472611861 0.4264167819
0.6500355114 0.274361746
0.6528098366 0.04766177095
0.6555841619 -0.1894488264
0.6583584872 -0.3705199899
0.6611328125 -0.4454477014
0.6639071378 -0.3943712201
0.6666814631 -0.2328955583
0.6694557884 -0.007367340792
0.6722301136 0.218395678
0.6750044389 0.3811745824
0.6777787642 0.4359915982
0.6805530895 0.3685627386
0.6833274148 0.1989324258
0.6861017401 -0.02444044034
0.6888760653 -0.2385643956
0.6916503906 -0.3836730427
0.6944247159 -0.4199160452
0.6971990412 -0.3383232119
0.6999733665 -0.1629684751
0.7027476918 0.05606519762
0.705522017 0.2570113408
0.7082963423 0.383782791
0.7110706676 0.4016459789
0.7138449929 0.3066997825
0.7166193182 0.1266638389
0.7193936435 -0.08719671716
0.7221679688 -0.2746762984
0.724942294 -0.3835401627
0.7277166193 -0.3840983472
0.7304909446 -0.2772474702
0.7332652699 -0.09394521972
0.7360395952 0.1137864066
0.7388139205 0.28761419
0.7415882457 0.3792855723
0.744362571 0.3640343295
0.7471368963 0.2472502924
0.7499112216 0.06268941247
0.7526855469 -0.1372967088
0.7554598722 -0.2965681138
0.7582341974 -0.3709764713
0.7610085227 -0.3405748615
0.763782848 -0.2149658424
0.7665571733 -0.03031136818
0.7693314986 0.161068133
0.7721058239 0.3054809776
0.7748801491 0.3629313502
0.7776544744 0.3181432985
0.7804287997 0.1846150047
0.783203125 0.0005242609245
0.7859774503 -0.1821870241
0.7887517756 -0.3124955384
0.7915261009 -0.3545658674
0.7943004261 -0.2976103418
0.7970747514 -0.1586707959
0.7998490767 0.02246170309
0.802623402 0.1945882897
0.8053977273 0.3095743888
0.8081720526 0.3357687712
0.8109463778 0.2667081756
0.8137207031 0.1226649242
0.8164950284 -0.05530306337
0.8192693537 -0.2170409941
0.822043679 -0.3174461174
0.8248180043 -0.3290142817
0.8275923295 -0.2493832678
0.8303666548 -0.1017150253
0.8331409801 0.07202786072
0.8359153054 0.2230266317
0.8386896307 0.3093348532
0.841463956 0.3075387043
0.8442382812 0.2191326723
0.8470126065 0.06982532083
0.8497869318 -0.09788123747
0.8525612571 -0.2367816671
0.8553355824 -0.3082074304
0.8581099077 -0.2927773972
0.860884233 -0.1956191279
0.8636585582 -0.04468508125
0.8664328835 0.1172925923
0.8692072088 0.2449247997
0.8719815341 0.3028739156
0.8747558594 0.2756612938
0.8775301847 0.1717754835
0.8803045099 0.02107005522
0.8830788352 -0.1338196016
0.8858531605 -0.2495320887
0.8886274858 -0.2941178325
0.8914018111 -0.2558720382
0.8941761364 -0.146386902
0.8969504616 0.002912409537
0.8997247869 0.1497858306
0.9024991122 0.253092298
0.9052734375 0.2843081484
0.9080477628 0.2353733347
0.9108220881 0.1207425143
0.9135964134 -0.02688314659
0.9163707386 -0.1659024209
0.9191450639 -0.2575294718
0.9219193892 -0.2766362758
0.9246937145 -0.2186257375
0.9274680398 -0.1005248863
0.9302423651 0.04401315293
0.9330166903 0.1742895187
0.9357910156 0.254020727
0.9385653409 0.2614530391
0.9413396662 0.195289549
0.9441139915 0.07485928654
0.9468883168 -0.06552091129
0.949662642 -0.1862867269
0.9524369673 -0.2537678219
0.9552112926 -0.249541555
0.9579856179 -0.1754391185
0.9607599432 -0.05282973651
0.9635342685 0.08356459605
0.9663085938 0.1955082395
0.969082919 0.2520018357
0.9718572443 0.2378653864
0.9746315696 0.1578392582
0.9774058949 0.03504044588
0.9801802202 -0.0956869998
0.9829545455 -0.1976459357
0.9857288707 -0.2425782909
0.988503196 -0.2184784699
0.9912775213 -0.1327998263
0.9940518466 -0.01015468987
0.9968261719 0.1147333554
0.9996004972 0.206865


==> figures/generated_overview/NSBH_generated.dat <==
0.002061631944 -0.4708353135
0.008843315972 -0.5166490047
0.015625 -0.5466049326
0.02240668403 -0.5597836751
0.02918836806 -0.5554053541
0.03597005208 -0.5330611011
0.04275173611 -0.4930451122
0.04953342014 -0.436418583
0.05631510417 -0.3649785593
0.06309678819 -0.2810424207
0.06987847222 -0.1871671483
0.07666015625 -0.08619044924
0.08344184028 0.01851703796
0.09022352431 0.1232417395
0.09700520833 0.2245250902
0.1037868924 0.3191590725
0.1105685764 0.4037071429
0.1173502604 0.4747410467
0.1241319444 0.5295098766
0.1309136285 0.5660342626
0.1376953125 0.5827829312
0.1444769965 0.5786468076
0.1512586806 0.5533584441
0.1580403646 0.5075812373
0.1648220486 0.4425321915
0.1716037326 0.3601462864
0.1783854167 0.2633337157
0.1851671007 0.1555603119
0.1919487847 0.04074474058
0.1987304688 -0.0766687825
0.2055121528 -0.1922073776
0.2122938368 -0.3015234544
0.2190755208 -0.4002290386
0.2258572049 -0.4840073628
0.2326388889 -0.548816079
0.2394205729 -0.591544015
0.2462022569 -0.6102596764
0.252983941 -0.6035795318
0.259765625 -0.5711728274
0.266547309 -0.5143860634
0.2733289931 -0.4352183872
0.2801106771 -0.3361965271
0.2868923611 -0.2210691534
0.2936740451 -0.09424846119
0.3004557292 0.03915418921
0.3072374132 0.172837323
0.3140190972 0.3000780601
0.3208007812 0.4143495474
0.3275824653 0.5099387884
0.3343641493 0.5825655672
0.3411458333 0.6284357856
0.3479275174 0.644160614
0.3547092014 0.6281181285
0.3614908854 0.5801625659
0.3682725694 0.5013067838
0.3750542535 0.3945558712
0.3818359375 0.2647137691
0.3886176215 0.1182117554
0.3953993056 -0.03699808002
0.4021809896 -0.1926598819
0.4089626736 -0.3403399216
0.4157443576 -0.4712638144
0.4225260417 -0.5775249383
0.4293077257 -0.6521140529
0.4360894097 -0.6887478126
0.4428710938 -0.6832596824
0.4496527778 -0.633968495
0.4564344618 -0.5418731698
0.4632161458 -0.4117222998
0.4699978299 -0.2511078751
0.4767795139 -0.0693153304
0.4835611979 0.1220371329
0.4903428819 0.309715795
0.497124566 0.4803462258
0.50390625 0.6202264802
0.510687934 0.7159243613
0.5174696181 0.7566008318
0.5242513021 0.7356179374
0.5310329861 0.6510056708
0.5378146701 0.5059676463
0.5445963542 0.3094672726
0.5513780382 0.07599905028
0.5581597222 -0.1750976304
0.5649414062 -0.4199412654
0.5717230903 -0.6315408346
0.5785047743 -0.7829992348
0.5852864583 -0.850621016
0.5920681424 -0.8173138566
0.5988498264 -0.6768264838
0.6056315104 -0.4363451779
0.6124131944 -0.1174948561
0.6191948785 0.241951496
0.6259765625 0.5875962999
0.6327582465 0.8532608225
0.6395399306 0.9720837356
0.6463216146 0.8924561412
0.6531032986 0.5972302401
0.6598849826 0.1241124377
0.6666666667 -0.4183714408
0.6734483507 -0.8557886705
0.6802300347 -1
0.6870117188 -0.7517252577
0.6937934028 -0.1949232884
0.7005750868 0.407400809
0.7073567708 0.7482367605
0.7141384549 0.6661430116
0.7209201389 0.2513508741
0.7277018229 -0.219228944
0.7344835069 -0.4716907807
0.741265191 -0.4051373675
0.748046875 -0.1258405159
0.754828559 0.1564838361
0.7616102431 0.2774239838
0.7683919271 0.2067256572
0.7751736111 0.03450616782
0.7819552951 -0.1119747165
0.7887369792 -0.1534761824
0.7955186632 -0.09390313414
0.8023003472 0.003955174853
0.8090820312 0.07201296338
0.8158637153 0.07882866494
0.8226453993 0.03778072941
0.8294270833 -0.01355181245
0.8362087674 -0.04228992094
0.8429904514 -0.03806720086
0.8497721354 -0.01263118118
0.8565538194 0.01314227883
0.8633355035 0.02405531473
0.8701171875 0.01818642205
0.8768988715 0.004000740769
0.8836805556 -0.008070999261
0.8904622396 -0.01184698827
0.8972439236 -0.007301120909
0.9040256076 0.0006936950833
0.9108072917 0.006393066065
0.9175889757 0.007119621989
0.9243706597 0.003822978053
0.9311523438 -0.0006788533476
0.9379340278 -0.003626884822
0.9447157118 -0.003779949167
0.9514973958 -0.001767520961
0.9582790799 0.0007049620483
0.9650607639 0.002043644272
0.9718424479 0.001655081357
0.9786241319 3.292065681e-05
0.985405816 -0.00170253086
0.9921875 -0.002479725389
0.998969184 -0.002052556342

